An Augmented Lagrangian Method for Optimization Problems with Structured Geometric Constraints

This paper is devoted to the theoretical and numerical investigation of an augmented Lagrangian method for the solution of optimization problems with geometric constraints. Specifically, we study situations where parts of the constraints are nonconvex and possibly complicated, but allow for a fast computation of projections onto this nonconvex set. Typical problem classes which satisfy this requirement are optimization problems with disjunctive constraints (like complementarity or cardinality constraints) as well as optimization problems over sets of matrices which have to satisfy additional rank constraints. The key idea behind our method is to keep these complicated constraints explicitly in the constraints and to penalize only the remaining constraints by an augmented Lagrangian function. The resulting subproblems are then solved with the aid of a problem-tailored nonmonotone projected gradient method. The corresponding convergence theory allows for an inexact solution of these subproblems. Nevertheless, the overall algorithm computes so-called Mordukhovich-stationary points of the original problem under a mild asymptotic regularity condition, which is generally weaker than most of the respective available problem-tailored constraint qualifications. Extensive numerical experiments addressing complementarity- and cardinality-constrained optimization problems as well as a semidefinite reformulation of MAXCUT problems visualize the power of our approach.

==> ising.txt <==
Perc	Number
 94	 48
 95	 46
 96	 42
 97	 38
 98	 32
 99	 23


==> portfolio_05.txt <==
Name of problem	Dimension	kappa	objective value CPLEX (5 min)	objective function CPLEX (0.5 h)
orl200-05-a	200	5	51.978	51.978
orl200-05-b	200	5	51.600	51.600
orl200-05-c	200	5	52.516	52.516
orl200-05-d	200	5	53.941	53.941
orl200-05-e	200	5	54.943	54.943
orl200-05-f	200	5	53.791	53.791
orl200-05-g	200	5	52.833	52.833
orl200-05-h	200	5	52.181	52.181
orl200-05-i	200	5	52.192	52.192
orl200-05-j	200	5	53.714	53.714
orl200-005-a	200	5	72.239	72.239
orl200-005-b	200	5	72.376	72.376
orl200-005-c	200	5	72.966	72.966
orl200-005-d	200	5	72.972	72.972
orl200-005-e	200	5	72.334	72.334
orl200-005-f	200	5	73.425	73.365
orl200-005-g	200	5	71.911	71.911
orl200-005-h	200	5	72.329	72.329
orl200-005-i	200	5	73.295	73.295
orl200-005-j	200	5	72.495	72.495
pard200\_a	200	5	205.60	205.60
pard200\_b	200	5	213.79	213.79
pard200\_c	200	5	208.20	208.20
pard200\_d	200	5	209.21	209.21
pard200\_e	200	5	205.55	205.55
pard200\_f	200	5	203.18	203.18
pard200\_g	200	5	207.11	207.11
pard200\_h	200	5	206.05	206.05
pard200\_i	200	5	205.23	205.23
pard200\_j	200	5	204.30	204.30


==> portfolio_10.txt <==
Name of problem	Dimension	kappa	objective value CPLEX (5 min)	objective function CPLEX (0.5 h)
orl200-05-a	200	10	27.589	27.589
orl200-05-b	200	10	27.486	27.486
orl200-05-c	200	10	27.836	27.836
orl200-05-d	200	10	28.992	28.992
orl200-05-e	200	10	29.915	29.915
orl200-05-f	200	10	28.640	28.546
orl200-05-g	200	10	28.002	28.002
orl200-05-h	200	10	27.416	27.416
orl200-05-i	200	10	27.638	27.638
orl200-05-j	200	10	28.472	28.472
orl200-005-a	200	10	38.038	38.038
orl200-005-b	200	10	37.829	37.829
orl200-005-c	200	10	38.133	38.133
orl200-005-d	200	10	38.258	38.258
orl200-005-e	200	10	37.956	37.956
orl200-005-f	200	10	38.442	38.246
orl200-005-g	200	10	37.412	37.412
orl200-005-h	200	10	37.877	37.877
orl200-005-i	200	10	38.817	38.777
orl200-005-j	200	10	37.714	37.714
pard200\_a	200	10	105.86	105.86
pard200\_b	200	10	111.68	111.68
pard200\_c	200	10	106.75	106.75
pard200\_d	200	10	107.40	107.40
pard200\_e	200	10	105.93	105.93
pard200\_f	200	10	103.72	103.72
pard200\_g	200	10	106.46	106.46
pard200\_h	200	10	106.67	106.67
pard200\_i	200	10	105.05	105.05
pard200\_j	200	10	104.84	104.84


==> portfolio_20.txt <==
Name of problem	Dimension	kappa	objective value CPLEX (5 min)	objective function CPLEX (0.5 h)
orl200-05-a	200	20	15.466	15.465
orl200-05-b	200	20	15.421	15.421
orl200-05-c	200	20	15.526	15.526
orl200-05-d	200	20	16.622	16.578
orl200-05-e	200	20	17.392	17.393
orl200-05-f	200	20	15.946	15.946
orl200-05-g	200	20	15.695	15.695
orl200-05-h	200	20	15.249	15.249
orl200-05-i	200	20	15.563	15.547
orl200-05-j	200	20	15.880	15.880
orl200-005-a	200	20	20.796	20.796
orl200-005-b	200	20	20.699	20.699
orl200-005-c	200	20	20.829	20.829
orl200-005-d	200	20	20.921	20.914
orl200-005-e	200	20	20.792	20.792
orl200-005-f	200	20	20.791	20.773
orl200-005-g	200	20	20.583	20.583
orl200-005-h	200	20	20.779	20.779
orl200-005-i	200	20	21.243	21.243
orl200-005-j	200	20	20.418	20.418
pard200\_a	200	20	55.814	55.814
pard200\_b	200	20	60.394	60.394
pard200\_c	200	20	57.306	57.306
pard200\_d	200	20	56.963	56.963
pard200\_e	200	20	55.719	55.719
pard200\_f	200	20	54.588	54.588
pard200\_g	200	20	57.250	57.250
pard200\_h	200	20	56.355	56.355
pard200\_i	200	20	55.029	55.029
pard200\_j	200	20	55.277	55.277


==> portfolio_alm.txt <==
Name of problem	kappa 5	kappa 10	kappa 20
orl200-05-a 	 59.7840439371103471	 29.8054715233731820	 16.5321768586767845
orl200-05-b 	 55.6419552268939057	 31.6647082984770414	 17.1650436535510948
orl200-05-c 	 68.1488257949502128	 32.9106677013731286	 16.8438929699036422
orl200-05-d 	 78.4944934210231082	 33.3538405744104409	 18.5534627106793479
orl200-05-e 	 67.3137763243094014	 34.3321113995132876	 20.6689561355970213
orl200-05-f 	 63.2163110737251799	 31.7652847931323095	 18.1312954510863023
orl200-05-g 	 60.5882479142815171	 32.0513483832112485	 17.1185486847579931
orl200-05-h 	 56.1403344082074653	 29.2189151774996425	 16.6696242431194044
orl200-05-i 	 57.9557304985880748	 29.8751429019971120	 16.4893493527768342
orl200-05-j 	 60.8487188391609379	 31.5471697601709380	 17.0431856018565888
orl200-005-a	 86.3966264516930096	 41.3829887928443725	 22.8028521111943334
orl200-005-b	 81.7346013210296718	 40.4261220863768358	 22.7784328100921201
orl200-005-c	 78.3697287669901357	 42.2916306347200930	 23.1263893427918994
orl200-005-d	 91.8771267373298031	 44.1811669472034794	 24.3594511434037742
orl200-005-e	 84.7930513021667025	 43.2818798950214827	 22.5726207197738837
orl200-005-f	 88.2260562252828464	 40.9941024625261932	 23.1074292245255535
orl200-005-g	 77.3179639173732198	 42.1007517137574325	 22.5329303566247674
orl200-005-h	 91.8467691659048171	 43.5441638034948397	 24.0024914977492401
orl200-005-i	 78.0460717973731306	 42.8444678699331334	 23.1134602137457321
orl200-005-j	 88.2302929607722461	 43.2909599742006961	 23.6032189384457851
pard200_a   	231.4650704738434683	121.1644116084385274	 62.6876191891337129
pard200_b   	274.6363535721075095	136.2605696025751456	 66.5097123623770869
pard200_c   	239.6376406309298659	120.9724802769560768	 69.4104753673922801
pard200_d   	290.3323845667968044	138.5228427415755164	 66.3372640438273606
pard200_e   	236.1981492880478299	116.1984358659725558	 61.0330023809003279
pard200_f   	210.4032084149528714	126.5594000865296493	 61.7292020631117282
pard200_g   	319.2322489732625854	137.3781166735788020	 67.1102501988110589
pard200_h   	239.5782972376786688	115.3010561358887713	 62.4314920598484520
pard200_i   	227.4450086672246130	117.0660734908979350	 63.7188052707295967
pard200_j   	225.4349985356972184	123.5144568106157124	 62.5054705183680568


==> portfolio_alm_boost.txt <==
Name of problem	kappa 5	kappa 10	kappa 20
orl200-05-a 	 52.2332915014274306	 27.7555802297810814	 15.5396913573036333
orl200-05-b 	 51.9711868919452513	 27.6945908078157714	 15.4420130443117465
orl200-05-c 	 52.8884372595559213	 27.8461165745170334	 15.6295117849100524
orl200-05-d 	 60.3063406481410880	 29.8189693249632093	 17.3051050329503227
orl200-05-e 	 61.6872404199976501	 31.6477090955479454	 19.1929199672255208
orl200-05-f 	 61.6102117040267174	 31.8695751195890189	 16.3498418772620440
orl200-05-g 	 53.0708177867409461	 29.4400879250965666	 15.7328570197744728
orl200-05-h 	 54.7864507455987990	 27.5738644869250749	 15.3233078694228819
orl200-05-i 	 55.8305502744224427	 27.7505290321242768	 15.6164210514165269
orl200-05-j 	 53.7076869343009449	 30.7341951054064708	 17.3590084758415344
orl200-005-a	 72.2326165877365725	 38.1026627098215016	 20.8622855031736236
orl200-005-b	 72.3697055105636480	 37.9593246437000431	 20.6960999246013557
orl200-005-c	 73.4489013099927490	 39.0268468890756850	 20.9012480291516347
orl200-005-d	 73.1194724015150967	 38.4763815905456212	 20.9335316656774282
orl200-005-e	 74.3203323815933317	 37.9942768731254503	 20.7969001562826037
orl200-005-f	 75.5090403599154598	 39.5879894686123492	 22.7530996808881056
orl200-005-g	 73.2554686589949711	 39.5042880758296704	 20.8918906905274824
orl200-005-h	 73.0244527314087435	 37.9938505236343929	 21.7792315454510437
orl200-005-i	 73.3432977738047640	 41.3865459081560800	 21.2486647026024542
orl200-005-j	 72.8268344344535876	 37.8264780332186490	 20.4462004900660510
pard200_a   	205.5815855853424239	105.8441204217914446	 55.8399128536589160
pard200_b   	214.2716445178317031	118.6622004503626613	 64.6256185234706209
pard200_c   	208.5570566900910592	106.9300083089793532	 59.2153119580777343
pard200_d   	214.9362518300086720	113.1665009607731633	 65.7379050732395882
pard200_e   	210.2595326174060233	108.2326366222051206	 55.7111494543560610
pard200_f   	203.4530015608108897	103.7106215873359929	 55.3595621388108867
pard200_g   	233.1726932668390759	106.1007734362917745	 63.0385314565470907
pard200_h   	206.0353323996349104	106.7194501218115050	 56.3479204628845380
pard200_i   	205.3131082559010565	105.2479352087158162	 55.0365658227706263
pard200_j   	204.2841173572213620	104.9228752757186101	 55.2698026027046581


==> portfolio_timing.txt <==
Total runtime portfolio        : 5.358060 s
Avg.  runtime portfolio        : 0.178602 s
Total runtime portfolio (boost): 66.043106 s
Avg.  runtime portfolio (boost): 2.201437 s


==> rudy.txt <==
Perc	Number
 88	130
 89	129
 90	129
 91	127
 92	126
 93	120
 94	117
 95	106
 96	 96
 97	 90
 98	 75
 99	 43
100	  2


==> rudy_exact.txt <==
pm1d_80.9
pw01_100.8


==> simple_cardinality.txt <==
Convergence towards
Unknown pt:    0    0
\bar w_ 1 :    0    0
\bar w_ 2 :    0   61
\bar w_ 3 :    0    0
\bar w_ 4 :    0  589
\bar w_ 5 :    0    0
\bar w_ 6 : 1000    0
\bar w_ 7 :    0  350
\bar w_ 8 :    0    0
\bar w_ 9 :    0    0
\bar w_10 :    0    0


==> simple_mpcc.txt <==
Convergence towards
Unknown pt:    0
(0, 1)    :  999
(1, 0)    :    1

